Ontology without states: PBR as an argument for dynamics-first realism

The Pusey--Barrett--Rudolph (PBR) theorem is commonly taken to establish that a pure quantum state represents a physical property of the system to which it is assigned, rather than merely encoding knowledge. In this work, I distinguish between state-first and dynamics-first physical theories, and argue that this reading presupposes the former. These two types of theories support different approaches to causal explanation, and one of PBR's stated assumptions depends on the state-first approach. Using a recent interpretation of quantum theory as a concrete example, I show how a dynamics-first theory can explain the PBR correlations while maintaining a broadly epistemic reading of quantum states. I conclude that the PBR theorem supports a dilemma: either the quantum state is part of reality, or reality is not fundamentally built out of states.

==> pbr_scenario.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-7.75, -2) {};
		\node [style=none] (1) at (-7.75, 1.5) {};
		\node [style=none] (2) at (-11.75, 1.5) {};
		\node [style=none] (3) at (-11.75, -2) {};
		\node [style=none] (4) at (-9.25, -0.5) {};
		\node [style=none] (5) at (-10.75, 0.5) {\small 0};
		\node [style=none] (6) at (-8.75, 0.5) {\small1};
		\node [style=none] (7) at (-9, 0.25) {};
		\node [style=none] (8) at (-9.25, -0.5) {};
		\node [style=none] (9) at (-7.75, 0.25) {};
		\node [style=none] (10) at (-7.75, -0.75) {};
		\node [style=none] (11) at (-7, -1.25) {};
		\node [style=none] (12) at (-7, 0.75) {};
		\node [style=none] (13) at (-9.75, 0) {};
		\node [style=none] (14) at (-10.25, -0.5) {};
		\node [style=none] (15) at (2, -2) {};
		\node [style=none] (16) at (2, 1.5) {};
		\node [style=none] (17) at (-2.25, 1.5) {};
		\node [style=none] (18) at (-2.25, -2) {};
		\node [style=none] (19) at (2, 0.25) {};
		\node [style=none] (20) at (2, -0.75) {};
		\node [style=none] (21) at (2.75, -1.25) {};
		\node [style=none] (22) at (2.75, 0.75) {};
		\node [style=none] (23) at (-2.25, 0.25) {};
		\node [style=none] (24) at (-2.25, -0.75) {};
		\node [style=none] (25) at (-3, -1.25) {};
		\node [style=none] (26) at (-3, 0.75) {};
		\node [style=none] (27) at (-1.75, 0.5) {\small 0};
		\node [style=none] (28) at (-0.75, 0.5) {\small 1};
		\node [style=none] (29) at (0.25, 0.5) {\small 2};
		\node [style=none] (30) at (1.25, 0.5) {\small 3};
		\node [style=none] (31) at (-0.25, -1) {};
		\node [style=none] (32) at (0, 0) {};
		\node [style=none] (33) at (7.75, -2) {};
		\node [style=none] (34) at (7.75, 1.5) {};
		\node [style=none] (35) at (11.75, 1.5) {};
		\node [style=none] (36) at (11.75, -2) {};
		\node [style=none] (37) at (10.25, -0.5) {};
		\node [style=none] (38) at (10.75, 0.5) {\small 0};
		\node [style=none] (39) at (8.75, 0.5) {1};
		\node [style=none] (40) at (10.5, 0.25) {};
		\node [style=none] (41) at (10.25, -0.5) {};
		\node [style=none] (42) at (7.75, 0.25) {};
		\node [style=none] (43) at (7.75, -0.75) {};
		\node [style=none] (44) at (7, -1.25) {};
		\node [style=none] (45) at (7, 0.75) {};
		\node [style=none] (46) at (9.75, 0) {};
		\node [style=none] (47) at (9.25, -0.5) {};
		\node [style=none] (48) at (-6, -0.25) {};
		\node [style=none] (49) at (-4, -0.25) {};
		\node [style=none] (50) at (6, -0.25) {};
		\node [style=none] (51) at (4, -0.25) {};
		\node [style=none] (52) at (-9.75, 3) {\small Alice's preparation device};
		\node [style=none] (53) at (9.75, 3) {\small Bob's preparation device};
		\node [style=none] (54) at (0, 3) {\small Charlie's measurement device};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (0.center) to (1.center);
		\draw (1.center) to (2.center);
		\draw (2.center) to (3.center);
		\draw (8.center) to (7.center);
		\draw (12.center) to (9.center);
		\draw (10.center) to (11.center);
		\draw (11.center) to (12.center);
		\draw (13.center) to (7.center);
		\draw [in=-105, out=-90, looseness=1.50] (14.center) to (8.center);
		\draw [in=90, out=-165] (13.center) to (14.center);
		\draw (15.center) to (18.center);
		\draw (15.center) to (16.center);
		\draw (16.center) to (17.center);
		\draw (17.center) to (18.center);
		\draw (22.center) to (19.center);
		\draw (20.center) to (21.center);
		\draw (21.center) to (22.center);
		\draw (26.center) to (23.center);
		\draw (24.center) to (25.center);
		\draw (25.center) to (26.center);
		\draw [arrow] (31.center) to (32.center);
		\draw (33.center) to (36.center);
		\draw (33.center) to (34.center);
		\draw (34.center) to (35.center);
		\draw (35.center) to (36.center);
		\draw (41.center) to (40.center);
		\draw (45.center) to (42.center);
		\draw (43.center) to (44.center);
		\draw (44.center) to (45.center);
		\draw (46.center) to (40.center);
		\draw [in=-105, out=-90, looseness=1.50] (47.center) to (41.center);
		\draw [in=90, out=-165] (46.center) to (47.center);
		\draw [arrow, thick] (48.center) to (49.center);
		\draw [arrow, thick] (50.center) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}
